Training Autoregressive Language Models on Rounded, Bounded, and Censored Numerical Labels via Exact Likelihood

Numerical labels often specify a set of possible values: a measurement is rounded, a laboratory test reports only a bound, or a program is stopped at a timeout. We introduce boundary marginalization, the first method that trains an autoregressive language model on the exact likelihood of such observations through its existing digit tokens. A fixed-width, order-preserving numeral representation groups consecutive grid values under shared digit prefixes. An interval is a union of such groups, so its exact probability and gradient follow from at most two boundary paths, the successive digit prefixes of its endpoints, each of length logarithmic in the number of grid values. The resulting objective unifies precise, rounded, bounded, and censored supervision and trains digit decisions at the resolution supplied by each observation. The same computation supports exact distributional queries and unbiased gradients for the continuous ranked probability score on exact labels. Experiments show recovery of a conditional distribution from rounded and censored reports alone, improved likelihood on naturally censored molecular measurements, and more accurate code latency distributions on two backbones. Exact interval updates remain tractable as the numerical support grows to one million values.

==> manuscript_figures/conditional_cdf_r10_data.json <==
{
  "source": "reports/conditional_cdf_r10/curves.json",
  "source_sha256": "00237bdfbcecebe549a32d134162070fceb3bc5676cfb7a76b393a81818fa643",
  "input_id": "test_001617",
  "x": "-0.000416",
  "rho": 0.1,
  "threshold_count": 512,
  "main_curves": "Pointwise arithmetic mean of the three seed CDFs at the same input",
  "drawing": "Straight lines between queried CDF values; raw exported values"
}


==> manuscript_figures/controlled_recovery_data.json <==
{
  "source": "controlled_recovery_per_run.csv",
  "source_sha256": "e9d8d75251fb6636516ed8827f04ba0d9c811d3c76a0a6f822af82a0fdf05d1d",
  "input_rows": 27,
  "scale_factor": 1000,
  "x_axis": "log",
  "y_axis": "log",
  "aggregation": "Arithmetic mean and sample SD (ddof=1), then log-axis display",
  "display_offsets_only": true,
  "groups": [
    {
      "method": "event",
      "rho": 0.2,
      "display_x": 0.18096748360719192,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.003410201268107465,
        0.004074630383861137,
        0.005376983099079084
      ],
      "mean": 0.004287271583682561,
      "sample_sd": 0.0010004848337461891,
      "scaled_mean": 4.2872715836825614,
      "scaled_sample_sd": 1.0004848337461891
    },
    {
      "method": "event",
      "rho": 0.5,
      "display_x": 0.475614712250357,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.005060333805149419,
        0.006651014971908945,
        0.0030968277466341706
      ],
      "mean": 0.004936058841230845,
      "sample_sd": 0.001780349658934818,
      "scaled_mean": 4.936058841230845,
      "scaled_sample_sd": 1.780349658934818
    },
    {
      "method": "complete",
      "rho": 0.2,
      "display_x": 0.19024588490014283,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.007611251291525946,
        0.006131087732559733,
        0.005169868121110346
      ],
      "mean": 0.006304069048398675,
      "sample_sd": 0.0012298495224697858,
      "scaled_mean": 6.3040690483986745,
      "scaled_sample_sd": 1.2298495224697858
    },
    {
      "method": "complete",
      "rho": 0.5,
      "display_x": 0.5,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.004668736223796741,
        0.005387473921182649,
        0.005490508187178084
      ],
      "mean": 0.005182239444052491,
      "sample_sd": 0.0004476808940552114,
      "scaled_mean": 5.182239444052491,
      "scaled_sample_sd": 0.44768089405521144
    },
    {
      "method": "imputed",
      "rho": 0.2,
      "display_x": 0.2,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.029270416009221086,
        0.01942302678567787,
        0.028153264591244197
      ],
      "mean": 0.025615569128714384,
      "sample_sd": 0.005391909895890051,
      "scaled_mean": 25.615569128714384,
      "scaled_sample_sd": 5.391909895890051
    },
    {
      "method": "imputed",
      "rho": 0.5,
      "display_x": 0.5256355481880121,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.014214204338542544,
        0.01157159131235202,
        0.011023521199754072
      ],
      "mean": 0.012269772283549545,
      "sample_sd": 0.0017060794894857637,
      "scaled_mean": 12.269772283549544,
      "scaled_sample_sd": 1.7060794894857636
    },
    {
      "method": "mixture",
      "rho": 0.2,
      "display_x": 0.21025421927520482,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.0043412913085517126,
        0.008221248367700312,
        0.007158421276803172
      ],
      "mean": 0.006573653651018399,
      "sample_sd": 0.0020049891713756797,
      "scaled_mean": 6.573653651018399,
      "scaled_sample_sd": 2.0049891713756796
    },
    {
      "method": "histogram",
      "rho": 0.2,
      "display_x": 0.22103418361512955,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.00435681084684646,
        0.005626767239315729,
        0.006179786638555889
      ],
      "mean": 0.005387788241572693,
      "sample_sd": 0.0009346889350534512,
      "scaled_mean": 5.387788241572693,
      "scaled_sample_sd": 0.9346889350534512
    },
    {
      "method": "event",
      "rho": 1.0,
      "display_x": 1.0,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.0032849377299689875,
        0.004273314215602288,
        0.003898770735223345
      ],
      "mean": 0.0038190075602648737,
      "sample_sd": 0.0004989926275986452,
      "scaled_mean": 3.8190075602648736,
      "scaled_sample_sd": 0.4989926275986452
    }
  ],
  "drawn_seed_points": 27,
  "shared_reference_drawn_once": true
}


==> manuscript_figures/controlled_recovery_extended_data.json <==
{
  "source": "per_run.csv",
  "source_sha256": "d47223433605ce1f645d23db8e8c30874c0c3271cdcba40ab7a4b8040fe07ded",
  "sources": [
    {
      "path": "/home/jingquan/codebase/numerical_event/reports/new_study/per_run.csv",
      "sha256": "d47223433605ce1f645d23db8e8c30874c0c3271cdcba40ab7a4b8040fe07ded"
    },
    {
      "path": "/home/jingquan/codebase/numerical_event/reports/lowrho_extension_v1/per_run_\u6700\u65b0.csv",
      "sha256": "b321a6aba604e78be3e61c9bca35b68790f7aecb1f98e153de480a33e4f79f99"
    }
  ],
  "input_rows": 54,
  "selected_seeds": [
    0,
    1,
    2
  ],
  "requested_seeds": [
    0,
    1,
    2
  ],
  "rhos": [
    0.0,
    0.1,
    0.2,
    0.5,
    1.0
  ],
  "scale_factor": 1000,
  "x_axis": "linear",
  "aggregation": "Arithmetic mean and sample SD (ddof=1), before axis transforms",
  "display_offsets_only": true,
  "groups": [
    {
      "method": "event",
      "rho": 0.0,
      "display_x": -0.0125,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.009032205229092774,
        0.004394123314848016,
        0.00697675749755723
      ],
      "mean": 0.00680102868049934,
      "sample_sd": 0.0023240291357187206,
      "scaled_mean": 6.80102868049934,
      "scaled_sample_sd": 2.3240291357187206
    },
    {
      "method": "event",
      "rho": 0.1,
      "display_x": 0.08333333333333334,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.007272161562919686,
        0.005736499976068664,
        0.007971584632160625
      ],
      "mean": 0.006993415390382992,
      "sample_sd": 0.0011433177277127829,
      "scaled_mean": 6.993415390382991,
      "scaled_sample_sd": 1.1433177277127828
    },
    {
      "method": "event",
      "rho": 0.2,
      "display_x": 0.18333333333333335,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.003410201268107465,
        0.004074630383861137,
        0.005376983099079084
      ],
      "mean": 0.004287271583682561,
      "sample_sd": 0.0010004848337461891,
      "scaled_mean": 4.2872715836825614,
      "scaled_sample_sd": 1.0004848337461891
    },
    {
      "method": "event",
      "rho": 0.5,
      "display_x": 0.49166666666666664,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.005060333805149419,
        0.006651014971908945,
        0.0030968277466341706
      ],
      "mean": 0.004936058841230845,
      "sample_sd": 0.001780349658934818,
      "scaled_mean": 4.936058841230845,
      "scaled_sample_sd": 1.780349658934818
    },
    {
      "method": "complete",
      "rho": 0.1,
      "display_x": 0.09166666666666667,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.021853269921615813,
        0.013078762326005598,
        0.012838432132117824
      ],
      "mean": 0.015923488126579743,
      "sample_sd": 0.005136747390429026,
      "scaled_mean": 15.923488126579743,
      "scaled_sample_sd": 5.136747390429026
    },
    {
      "method": "complete",
      "rho": 0.2,
      "display_x": 0.19166666666666668,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.007611251291525946,
        0.006131087732559733,
        0.005169868121110346
      ],
      "mean": 0.006304069048398675,
      "sample_sd": 0.0012298495224697858,
      "scaled_mean": 6.3040690483986745,
      "scaled_sample_sd": 1.2298495224697858
    },
    {
      "method": "complete",
      "rho": 0.5,
      "display_x": 0.5,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.004668736223796741,
        0.005387473921182649,
        0.005490508187178084
      ],
      "mean": 0.005182239444052491,
      "sample_sd": 0.0004476808940552114,
      "scaled_mean": 5.182239444052491,
      "scaled_sample_sd": 0.44768089405521144
    },
    {
      "method": "imputed",
      "rho": 0.0,
      "display_x": -0.004166666666666667,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.036385559086384474,
        0.029817395764753195,
        0.03616139052320008
      ],
      "mean": 0.03412144845811258,
      "sample_sd": 0.0037291037899997775,
      "scaled_mean": 34.12144845811258,
      "scaled_sample_sd": 3.7291037899997774
    },
    {
      "method": "imputed",
      "rho": 0.1,
      "display_x": 0.1,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.03165544694843379,
        0.026711976150950834,
        0.029101204321793958
      ],
      "mean": 0.02915620914039286,
      "sample_sd": 0.002472194375234989,
      "scaled_mean": 29.15620914039286,
      "scaled_sample_sd": 2.472194375234989
    },
    {
      "method": "imputed",
      "rho": 0.2,
      "display_x": 0.2,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.029270416009221086,
        0.01942302678567787,
        0.028153264591244197
      ],
      "mean": 0.025615569128714384,
      "sample_sd": 0.005391909895890051,
      "scaled_mean": 25.615569128714384,
      "scaled_sample_sd": 5.391909895890051
    },
    {
      "method": "imputed",
      "rho": 0.5,
      "display_x": 0.5083333333333333,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.014214204338542544,
        0.01157159131235202,
        0.011023521199754072
      ],
      "mean": 0.012269772283549545,
      "sample_sd": 0.0017060794894857637,
      "scaled_mean": 12.269772283549544,
      "scaled_sample_sd": 1.7060794894857636
    },
    {
      "method": "mixture",
      "rho": 0.0,
      "display_x": 0.004166666666666667,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.006596788238718653,
        0.008309163988512024,
        0.006390445404229594
      ],
      "mean": 0.007098799210486758,
      "sample_sd": 0.001053271813564457,
      "scaled_mean": 7.098799210486757,
      "scaled_sample_sd": 1.053271813564457
    },
    {
      "method": "mixture",
      "rho": 0.1,
      "display_x": 0.10833333333333334,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.007841971071211212,
        0.007348205852974007,
        0.007899361719305973
      ],
      "mean": 0.0076965128811637305,
      "sample_sd": 0.0003030045561323325,
      "scaled_mean": 7.696512881163731,
      "scaled_sample_sd": 0.3030045561323325
    },
    {
      "method": "mixture",
      "rho": 0.2,
      "display_x": 0.20833333333333334,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.0043412913085517126,
        0.008221248367700312,
        0.007158421276803172
      ],
      "mean": 0.006573653651018399,
      "sample_sd": 0.0020049891713756797,
      "scaled_mean": 6.573653651018399,
      "scaled_sample_sd": 2.0049891713756796
    },
    {
      "method": "histogram",
      "rho": 0.0,
      "display_x": 0.0125,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.007986792418274586,
        0.009859007490758456,
        0.009409107119404807
      ],
      "mean": 0.009084969009479282,
      "sample_sd": 0.0009772903637806493,
      "scaled_mean": 9.084969009479282,
      "scaled_sample_sd": 0.9772903637806494
    },
    {
      "method": "histogram",
      "rho": 0.1,
      "display_x": 0.11666666666666667,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.008676112278818619,
        0.006094427105315368,
        0.00680691829369759
      ],
      "mean": 0.007192485892610525,
      "sample_sd": 0.0013333309280783388,
      "scaled_mean": 7.192485892610525,
      "scaled_sample_sd": 1.3333309280783388
    },
    {
      "method": "histogram",
      "rho": 0.2,
      "display_x": 0.21666666666666667,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.00435681084684646,
        0.005626767239315729,
        0.006179786638555889
      ],
      "mean": 0.005387788241572693,
      "sample_sd": 0.0009346889350534512,
      "scaled_mean": 5.387788241572693,
      "scaled_sample_sd": 0.9346889350534512
    },
    {
      "method": "event",
      "rho": 1.0,
      "display_x": 1.0,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.0032849377299689875,
        0.004273314215602288,
        0.003898770735223345
      ],
      "mean": 0.0038190075602648737,
      "sample_sd": 0.0004989926275986452,
      "scaled_mean": 3.8190075602648736,
      "scaled_sample_sd": 0.4989926275986452
    }
  ],
  "y_axis": "log",
  "x_limits": [
    -0.03166666666666666,
    1.0191666666666666
  ],
  "y_limits": [
    2.3514187704634173,
    48.61695309698624
  ],
  "drawn_seed_points": 54,
  "shared_reference_drawn_once": true
}


==> manuscript_figures/controlled_recovery_r50heads_data.json <==
{
  "source": "per_run.csv",
  "source_sha256": "d47223433605ce1f645d23db8e8c30874c0c3271cdcba40ab7a4b8040fe07ded",
  "sources": [
    {
      "path": "/home/jingquan/codebase/numerical_event/reports/new_study/per_run.csv",
      "sha256": "d47223433605ce1f645d23db8e8c30874c0c3271cdcba40ab7a4b8040fe07ded"
    },
    {
      "path": "/home/jingquan/codebase/numerical_event/reports/lowrho_extension_v1/per_run.csv",
      "sha256": "b321a6aba604e78be3e61c9bca35b68790f7aecb1f98e153de480a33e4f79f99"
    },
    {
      "path": "/home/jingquan/codebase/numerical_event/reports/heads_r50_extension_v1/per_run.csv",
      "sha256": "908a51ca83730d45548a8924116121e2826ad6c641e9ee71b4b4f4eb861dca18"
    }
  ],
  "input_rows": 60,
  "selected_seeds": [
    0,
    1,
    2
  ],
  "requested_seeds": [
    0,
    1,
    2
  ],
  "rhos": [
    0.0,
    0.1,
    0.2,
    0.5,
    1.0
  ],
  "scale_factor": 1000,
  "x_axis": "linear",
  "aggregation": "Arithmetic mean and sample SD (ddof=1), before axis transforms",
  "display_offsets_only": true,
  "groups": [
    {
      "method": "event",
      "rho": 0.0,
      "display_x": -0.0125,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.009032205229092774,
        0.004394123314848016,
        0.00697675749755723
      ],
      "mean": 0.00680102868049934,
      "sample_sd": 0.0023240291357187206,
      "scaled_mean": 6.80102868049934,
      "scaled_sample_sd": 2.3240291357187206
    },
    {
      "method": "event",
      "rho": 0.1,
      "display_x": 0.08333333333333334,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.007272161562919686,
        0.005736499976068664,
        0.007971584632160625
      ],
      "mean": 0.006993415390382992,
      "sample_sd": 0.0011433177277127829,
      "scaled_mean": 6.993415390382991,
      "scaled_sample_sd": 1.1433177277127828
    },
    {
      "method": "event",
      "rho": 0.2,
      "display_x": 0.18333333333333335,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.003410201268107465,
        0.004074630383861137,
        0.005376983099079084
      ],
      "mean": 0.004287271583682561,
      "sample_sd": 0.0010004848337461891,
      "scaled_mean": 4.2872715836825614,
      "scaled_sample_sd": 1.0004848337461891
    },
    {
      "method": "event",
      "rho": 0.5,
      "display_x": 0.48333333333333334,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.005060333805149419,
        0.006651014971908945,
        0.0030968277466341706
      ],
      "mean": 0.004936058841230845,
      "sample_sd": 0.001780349658934818,
      "scaled_mean": 4.936058841230845,
      "scaled_sample_sd": 1.780349658934818
    },
    {
      "method": "complete",
      "rho": 0.1,
      "display_x": 0.09166666666666667,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.021853269921615813,
        0.013078762326005598,
        0.012838432132117824
      ],
      "mean": 0.015923488126579743,
      "sample_sd": 0.005136747390429026,
      "scaled_mean": 15.923488126579743,
      "scaled_sample_sd": 5.136747390429026
    },
    {
      "method": "complete",
      "rho": 0.2,
      "display_x": 0.19166666666666668,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.007611251291525946,
        0.006131087732559733,
        0.005169868121110346
      ],
      "mean": 0.006304069048398675,
      "sample_sd": 0.0012298495224697858,
      "scaled_mean": 6.3040690483986745,
      "scaled_sample_sd": 1.2298495224697858
    },
    {
      "method": "complete",
      "rho": 0.5,
      "display_x": 0.49166666666666664,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.004668736223796741,
        0.005387473921182649,
        0.005490508187178084
      ],
      "mean": 0.005182239444052491,
      "sample_sd": 0.0004476808940552114,
      "scaled_mean": 5.182239444052491,
      "scaled_sample_sd": 0.44768089405521144
    },
    {
      "method": "imputed",
      "rho": 0.0,
      "display_x": -0.004166666666666667,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.036385559086384474,
        0.029817395764753195,
        0.03616139052320008
      ],
      "mean": 0.03412144845811258,
      "sample_sd": 0.0037291037899997775,
      "scaled_mean": 34.12144845811258,
      "scaled_sample_sd": 3.7291037899997774
    },
    {
      "method": "imputed",
      "rho": 0.1,
      "display_x": 0.1,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.03165544694843379,
        0.026711976150950834,
        0.029101204321793958
      ],
      "mean": 0.02915620914039286,
      "sample_sd": 0.002472194375234989,
      "scaled_mean": 29.15620914039286,
      "scaled_sample_sd": 2.472194375234989
    },
    {
      "method": "imputed",
      "rho": 0.2,
      "display_x": 0.2,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.029270416009221086,
        0.01942302678567787,
        0.028153264591244197
      ],
      "mean": 0.025615569128714384,
      "sample_sd": 0.005391909895890051,
      "scaled_mean": 25.615569128714384,
      "scaled_sample_sd": 5.391909895890051
    },
    {
      "method": "imputed",
      "rho": 0.5,
      "display_x": 0.5,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.014214204338542544,
        0.01157159131235202,
        0.011023521199754072
      ],
      "mean": 0.012269772283549545,
      "sample_sd": 0.0017060794894857637,
      "scaled_mean": 12.269772283549544,
      "scaled_sample_sd": 1.7060794894857636
    },
    {
      "method": "mixture",
      "rho": 0.0,
      "display_x": 0.004166666666666667,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.006596788238718653,
        0.008309163988512024,
        0.006390445404229594
      ],
      "mean": 0.007098799210486758,
      "sample_sd": 0.001053271813564457,
      "scaled_mean": 7.098799210486757,
      "scaled_sample_sd": 1.053271813564457
    },
    {
      "method": "mixture",
      "rho": 0.1,
      "display_x": 0.10833333333333334,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.007841971071211212,
        0.007348205852974007,
        0.007899361719305973
      ],
      "mean": 0.0076965128811637305,
      "sample_sd": 0.0003030045561323325,
      "scaled_mean": 7.696512881163731,
      "scaled_sample_sd": 0.3030045561323325
    },
    {
      "method": "mixture",
      "rho": 0.2,
      "display_x": 0.20833333333333334,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.0043412913085517126,
        0.008221248367700312,
        0.007158421276803172
      ],
      "mean": 0.006573653651018399,
      "sample_sd": 0.0020049891713756797,
      "scaled_mean": 6.573653651018399,
      "scaled_sample_sd": 2.0049891713756796
    },
    {
      "method": "mixture",
      "rho": 0.5,
      "display_x": 0.5083333333333333,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.004140649302271639,
        0.009038403392625415,
        0.0049323988125707496
      ],
      "mean": 0.006037150502489269,
      "sample_sd": 0.002629135980636539,
      "scaled_mean": 6.037150502489268,
      "scaled_sample_sd": 2.629135980636539
    },
    {
      "method": "histogram",
      "rho": 0.0,
      "display_x": 0.0125,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.007986792418274586,
        0.009859007490758456,
        0.009409107119404807
      ],
      "mean": 0.009084969009479282,
      "sample_sd": 0.0009772903637806493,
      "scaled_mean": 9.084969009479282,
      "scaled_sample_sd": 0.9772903637806494
    },
    {
      "method": "histogram",
      "rho": 0.1,
      "display_x": 0.11666666666666667,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.008676112278818619,
        0.006094427105315368,
        0.00680691829369759
      ],
      "mean": 0.007192485892610525,
      "sample_sd": 0.0013333309280783388,
      "scaled_mean": 7.192485892610525,
      "scaled_sample_sd": 1.3333309280783388
    },
    {
      "method": "histogram",
      "rho": 0.2,
      "display_x": 0.21666666666666667,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.00435681084684646,
        0.005626767239315729,
        0.006179786638555889
      ],
      "mean": 0.005387788241572693,
      "sample_sd": 0.0009346889350534512,
      "scaled_mean": 5.387788241572693,
      "scaled_sample_sd": 0.9346889350534512
    },
    {
      "method": "histogram",
      "rho": 0.5,
      "display_x": 0.5166666666666667,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.004718340133238229,
        0.004997886186629961,
        0.006221001006702378
      ],
      "mean": 0.0053124091088568555,
      "sample_sd": 0.0007991814103284802,
      "scaled_mean": 5.312409108856856,
      "scaled_sample_sd": 0.7991814103284802
    },
    {
      "method": "event",
      "rho": 1.0,
      "display_x": 1.0,
      "seed_ids": [
        0,
        1,
        2
      ],
      "values": [
        0.0032849377299689875,
        0.004273314215602288,
        0.003898770735223345
      ],
      "mean": 0.0038190075602648737,
      "sample_sd": 0.0004989926275986452,
      "scaled_mean": 3.8190075602648736,
      "scaled_sample_sd": 0.4989926275986452
    }
  ],
  "y_axis": "log",
  "x_limits": [
    -0.03166666666666666,
    1.0191666666666666
  ],
  "y_limits": [
    2.3514187704634173,
    48.61695309698624
  ],
  "drawn_seed_points": 60,
  "shared_reference_drawn_once": true
}


==> manuscript_figures/controlled_recovery_seeds_extended_data.json <==
{
 "source": "reports/new_study/per_run.csv",
 "sources": [
  {
   "path": "/home/jingquan/codebase/numerical_event/reports/new_study/per_run.csv",
   "sha256": "d47223433605ce1f645d23db8e8c30874c0c3271cdcba40ab7a4b8040fe07ded"
  },
  {
   "path": "/home/jingquan/codebase/numerical_event/reports/lowrho_extension_v1/per_run_\u6700\u65b0.csv",
   "sha256": "b321a6aba604e78be3e61c9bca35b68790f7aecb1f98e153de480a33e4f79f99"
  }
 ],
 "requested_seeds": [
  0,
  1,
  2
 ],
 "selected_seeds": [
  0,
  1,
  2
 ],
 "rhos": [
  0.0,
  0.1,
  0.2,
  0.5,
  1.0
 ],
 "input_rows": 54,
 "drawn_seed_points": 54,
 "scale_factor": 1000,
 "x_axis": "categorical",
 "y_axis": "log",
 "y_limits": [
  2.361651055903827,
  46.55113269432104
 ],
 "seed_markers": {
  "0": "o",
  "1": "s",
  "2": "^"
 },
 "shared_reference_drawn_once": true,
 "axes": [
  {
   "rho": 0.0,
   "row": 0,
   "methods": [
    "event",
    "imputed",
    "mixture",
    "histogram"
   ],
   "x_axis": "linear",
   "y_axis": "log",
   "x_limits": [
    -0.6,
    3.6
   ],
   "y_limits": [
    2.361651055903827,
    46.55113269432104
   ]
  },
  {
   "rho": 0.1,
   "row": 0,
   "methods": [
    "event",
    "complete",
    "imputed",
    "mixture",
    "histogram"
   ],
   "x_axis": "linear",
   "y_axis": "log",
   "x_limits": [
    -0.6,
    4.6
   ],
   "y_limits": [
    2.361651055903827,
    46.55113269432104
   ]
  },
  {
   "rho": 0.2,
   "row": 1,
   "methods": [
    "event",
    "complete",
    "imputed",
    "mixture",
    "histogram"
   ],
   "x_axis": "linear",
   "y_axis": "log",
   "x_limits": [
    -0.6,
    4.6
   ],
   "y_limits": [
    2.361651055903827,
    46.55113269432104
   ]
  },
  {
   "rho": 0.5,
   "row": 1,
   "methods": [
    "event",
    "complete",
    "imputed"
   ],
   "x_axis": "linear",
   "y_axis": "log",
   "x_limits": [
    -0.6,
    2.6
   ],
   "y_limits": [
    2.361651055903827,
    46.55113269432104
   ]
  },
  {
   "rho": 1.0,
   "row": 1,
   "methods": [
    "event"
   ],
   "x_axis": "linear",
   "y_axis": "log",
   "x_limits": [
    -0.6,
    0.6
   ],
   "y_limits": [
    2.361651055903827,
    46.55113269432104
   ]
  }
 ],
 "values": [
  {
   "rho": 0.0,
   "method": "event",
   "seed": 0,
   "cdf_error_x1000": 9.032205229092774
  },
  {
   "rho": 0.0,
   "method": "event",
   "seed": 1,
   "cdf_error_x1000": 4.3941233148480165
  },
  {
   "rho": 0.0,
   "method": "event",
   "seed": 2,
   "cdf_error_x1000": 6.97675749755723
  },
  {
   "rho": 0.0,
   "method": "imputed",
   "seed": 0,
   "cdf_error_x1000": 36.385559086384475
  },
  {
   "rho": 0.0,
   "method": "imputed",
   "seed": 1,
   "cdf_error_x1000": 29.817395764753194
  },
  {
   "rho": 0.0,
   "method": "imputed",
   "seed": 2,
   "cdf_error_x1000": 36.16139052320008
  },
  {
   "rho": 0.0,
   "method": "mixture",
   "seed": 0,
   "cdf_error_x1000": 6.596788238718653
  },
  {
   "rho": 0.0,
   "method": "mixture",
   "seed": 1,
   "cdf_error_x1000": 8.309163988512024
  },
  {
   "rho": 0.0,
   "method": "mixture",
   "seed": 2,
   "cdf_error_x1000": 6.390445404229594
  },
  {
   "rho": 0.0,
   "method": "histogram",
   "seed": 0,
   "cdf_error_x1000": 7.986792418274586
  },
  {
   "rho": 0.0,
   "method": "histogram",
   "seed": 1,
   "cdf_error_x1000": 9.859007490758456
  },
  {
   "rho": 0.0,
   "method": "histogram",
   "seed": 2,
   "cdf_error_x1000": 9.409107119404807
  },
  {
   "rho": 0.1,
   "method": "event",
   "seed": 0,
   "cdf_error_x1000": 7.272161562919686
  },
  {
   "rho": 0.1,
   "method": "event",
   "seed": 1,
   "cdf_error_x1000": 5.736499976068664
  },
  {
   "rho": 0.1,
   "method": "event",
   "seed": 2,
   "cdf_error_x1000": 7.971584632160624
  },
  {
   "rho": 0.1,
   "method": "complete",
   "seed": 0,
   "cdf_error_x1000": 21.853269921615812
  },
  {
   "rho": 0.1,
   "method": "complete",
   "seed": 1,
   "cdf_error_x1000": 13.078762326005599
  },
  {
   "rho": 0.1,
   "method": "complete",
   "seed": 2,
   "cdf_error_x1000": 12.838432132117823
  },
  {
   "rho": 0.1,
   "method": "imputed",
   "seed": 0,
   "cdf_error_x1000": 31.655446948433788
  },
  {
   "rho": 0.1,
   "method": "imputed",
   "seed": 1,
   "cdf_error_x1000": 26.711976150950832
  },
  {
   "rho": 0.1,
   "method": "imputed",
   "seed": 2,
   "cdf_error_x1000": 29.101204321793958
  },
  {
   "rho": 0.1,
   "method": "mixture",
   "seed": 0,
   "cdf_error_x1000": 7.841971071211212
  },
  {
   "rho": 0.1,
   "method": "mixture",
   "seed": 1,
   "cdf_error_x1000": 7.348205852974007
  },
  {
   "rho": 0.1,
   "method": "mixture",
   "seed": 2,
   "cdf_error_x1000": 7.899361719305973
  },
  {
   "rho": 0.1,
   "method": "histogram",
   "seed": 0,
   "cdf_error_x1000": 8.67611227881862
  },
  {
   "rho": 0.1,
   "method": "histogram",
   "seed": 1,
   "cdf_error_x1000": 6.094427105315368
  },
  {
   "rho": 0.1,
   "method": "histogram",
   "seed": 2,
   "cdf_error_x1000": 6.80691829369759
  },
  {
   "rho": 0.2,
   "method": "event",
   "seed": 0,
   "cdf_error_x1000": 3.410201268107465
  },
  {
   "rho": 0.2,
   "method": "event",
   "seed": 1,
   "cdf_error_x1000": 4.0746303838611375
  },
  {
   "rho": 0.2,
   "method": "event",
   "seed": 2,
   "cdf_error_x1000": 5.376983099079084
  },
  {
   "rho": 0.2,
   "method": "complete",
   "seed": 0,
   "cdf_error_x1000": 7.611251291525946
  },
  {
   "rho": 0.2,
   "method": "complete",
   "seed": 1,
   "cdf_error_x1000": 6.131087732559733
  },
  {
   "rho": 0.2,
   "method": "complete",
   "seed": 2,
   "cdf_error_x1000": 5.169868121110346
  },
  {
   "rho": 0.2,
   "method": "imputed",
   "seed": 0,
   "cdf_error_x1000": 29.270416009221087
  },
  {
   "rho": 0.2,
   "method": "imputed",
   "seed": 1,
   "cdf_error_x1000": 19.42302678567787
  },
  {
   "rho": 0.2,
   "method": "imputed",
   "seed": 2,
   "cdf_error_x1000": 28.153264591244195
  },
  {
   "rho": 0.2,
   "method": "mixture",
   "seed": 0,
   "cdf_error_x1000": 4.341291308551712
  },
  {
   "rho": 0.2,
   "method": "mixture",
   "seed": 1,
   "cdf_error_x1000": 8.221248367700312
  },
  {
   "rho": 0.2,
   "method": "mixture",
   "seed": 2,
   "cdf_error_x1000": 7.158421276803172
  },
  {
   "rho": 0.2,
   "method": "histogram",
   "seed": 0,
   "cdf_error_x1000": 4.35681084684646
  },
  {
   "rho": 0.2,
   "method": "histogram",
   "seed": 1,
   "cdf_error_x1000": 5.626767239315729
  },
  {
   "rho": 0.2,
   "method": "histogram",
   "seed": 2,
   "cdf_error_x1000": 6.179786638555889
  },
  {
   "rho": 0.5,
   "method": "event",
   "seed": 0,
   "cdf_error_x1000": 5.060333805149419
  },
  {
   "rho": 0.5,
   "method": "event",
   "seed": 1,
   "cdf_error_x1000": 6.651014971908945
  },
  {
   "rho": 0.5,
   "method": "event",
   "seed": 2,
   "cdf_error_x1000": 3.0968277466341707
  },
  {
   "rho": 0.5,
   "method": "complete",
   "seed": 0,
   "cdf_error_x1000": 4.668736223796741
  },
  {
   "rho": 0.5,
   "method": "complete",
   "seed": 1,
   "cdf_error_x1000": 5.387473921182648
  },
  {
   "rho": 0.5,
   "method": "complete",
   "seed": 2,
   "cdf_error_x1000": 5.490508187178084
  },
  {
   "rho": 0.5,
   "method": "imputed",
   "seed": 0,
   "cdf_error_x1000": 14.214204338542544
  },
  {
   "rho": 0.5,
   "method": "imputed",
   "seed": 1,
   "cdf_error_x1000": 11.57159131235202
  },
  {
   "rho": 0.5,
   "method": "imputed",
   "seed": 2,
   "cdf_error_x1000": 11.023521199754072
  },
  {
   "rho": 1.0,
   "method": "event",
   "seed": 0,
   "cdf_error_x1000": 3.2849377299689877
  },
  {
   "rho": 1.0,
   "method": "event",
   "seed": 1,
   "cdf_error_x1000": 4.273314215602288
  },
  {
   "rho": 1.0,
   "method": "event",
   "seed": 2,
   "cdf_error_x1000": 3.898770735223345
  }
 ]
}


==> manuscript_figures/controlled_recovery_seeds_r50heads_data.json <==
{
 "source": "reports/new_study/per_run.csv",
 "sources": [
  {
   "path": "/home/jingquan/codebase/numerical_event/reports/new_study/per_run.csv",
   "sha256": "d47223433605ce1f645d23db8e8c30874c0c3271cdcba40ab7a4b8040fe07ded"
  },
  {
   "path": "/home/jingquan/codebase/numerical_event/reports/lowrho_extension_v1/per_run.csv",
   "sha256": "b321a6aba604e78be3e61c9bca35b68790f7aecb1f98e153de480a33e4f79f99"
  },
  {
   "path": "/home/jingquan/codebase/numerical_event/reports/heads_r50_extension_v1/per_run.csv",
   "sha256": "908a51ca83730d45548a8924116121e2826ad6c641e9ee71b4b4f4eb861dca18"
  }
 ],
 "requested_seeds": [
  0,
  1,
  2
 ],
 "selected_seeds": [
  0,
  1,
  2
 ],
 "rhos": [
  0.0,
  0.1,
  0.2,
  0.5,
  1.0
 ],
 "input_rows": 60,
 "drawn_seed_points": 60,
 "scale_factor": 1000,
 "x_axis": "categorical",
 "y_axis": "log",
 "y_limits": [
  2.361651055903827,
  46.55113269432104
 ],
 "seed_markers": {
  "0": "o",
  "1": "s",
  "2": "^"
 },
 "shared_reference_drawn_once": true,
 "axes": [
  {
   "rho": 0.0,
   "row": 0,
   "methods": [
    "event",
    "imputed",
    "mixture",
    "histogram"
   ],
   "x_axis": "linear",
   "y_axis": "log",
   "x_limits": [
    -0.6,
    3.6
   ],
   "y_limits": [
    2.361651055903827,
    46.55113269432104
   ]
  },
  {
   "rho": 0.1,
   "row": 0,
   "methods": [
    "event",
    "complete",
    "imputed",
    "mixture",
    "histogram"
   ],
   "x_axis": "linear",
   "y_axis": "log",
   "x_limits": [
    -0.6,
    4.6
   ],
   "y_limits": [
    2.361651055903827,
    46.55113269432104
   ]
  },
  {
   "rho": 0.2,
   "row": 1,
   "methods": [
    "event",
    "complete",
    "imputed",
    "mixture",
    "histogram"
   ],
   "x_axis": "linear",
   "y_axis": "log",
   "x_limits": [
    -0.6,
    4.6
   ],
   "y_limits": [
    2.361651055903827,
    46.55113269432104
   ]
  },
  {
   "rho": 0.5,
   "row": 1,
   "methods": [
    "event",
    "complete",
    "imputed",
    "mixture",
    "histogram"
   ],
   "x_axis": "linear",
   "y_axis": "log",
   "x_limits": [
    -0.6,
    4.6
   ],
   "y_limits": [
    2.361651055903827,
    46.55113269432104
   ]
  },
  {
   "rho": 1.0,
   "row": 1,
   "methods": [
    "event"
   ],
   "x_axis": "linear",
   "y_axis": "log",
   "x_limits": [
    -0.6,
    0.6
   ],
   "y_limits": [
    2.361651055903827,
    46.55113269432104
   ]
  }
 ],
 "values": [
  {
   "rho": 0.0,
   "method": "event",
   "seed": 0,
   "cdf_error_x1000": 9.032205229092774
  },
  {
   "rho": 0.0,
   "method": "event",
   "seed": 1,
   "cdf_error_x1000": 4.3941233148480165
  },
  {
   "rho": 0.0,
   "method": "event",
   "seed": 2,
   "cdf_error_x1000": 6.97675749755723
  },
  {
   "rho": 0.0,
   "method": "imputed",
   "seed": 0,
   "cdf_error_x1000": 36.385559086384475
  },
  {
   "rho": 0.0,
   "method": "imputed",
   "seed": 1,
   "cdf_error_x1000": 29.817395764753194
  },
  {
   "rho": 0.0,
   "method": "imputed",
   "seed": 2,
   "cdf_error_x1000": 36.16139052320008
  },
  {
   "rho": 0.0,
   "method": "mixture",
   "seed": 0,
   "cdf_error_x1000": 6.596788238718653
  },
  {
   "rho": 0.0,
   "method": "mixture",
   "seed": 1,
   "cdf_error_x1000": 8.309163988512024
  },
  {
   "rho": 0.0,
   "method": "mixture",
   "seed": 2,
   "cdf_error_x1000": 6.390445404229594
  },
  {
   "rho": 0.0,
   "method": "histogram",
   "seed": 0,
   "cdf_error_x1000": 7.986792418274586
  },
  {
   "rho": 0.0,
   "method": "histogram",
   "seed": 1,
   "cdf_error_x1000": 9.859007490758456
  },
  {
   "rho": 0.0,
   "method": "histogram",
   "seed": 2,
   "cdf_error_x1000": 9.409107119404807
  },
  {
   "rho": 0.1,
   "method": "event",
   "seed": 0,
   "cdf_error_x1000": 7.272161562919686
  },
  {
   "rho": 0.1,
   "method": "event",
   "seed": 1,
   "cdf_error_x1000": 5.736499976068664
  },
  {
   "rho": 0.1,
   "method": "event",
   "seed": 2,
   "cdf_error_x1000": 7.971584632160624
  },
  {
   "rho": 0.1,
   "method": "complete",
   "seed": 0,
   "cdf_error_x1000": 21.853269921615812
  },
  {
   "rho": 0.1,
   "method": "complete",
   "seed": 1,
   "cdf_error_x1000": 13.078762326005599
  },
  {
   "rho": 0.1,
   "method": "complete",
   "seed": 2,
   "cdf_error_x1000": 12.838432132117823
  },
  {
   "rho": 0.1,
   "method": "imputed",
   "seed": 0,
   "cdf_error_x1000": 31.655446948433788
  },
  {
   "rho": 0.1,
   "method": "imputed",
   "seed": 1,
   "cdf_error_x1000": 26.711976150950832
  },
  {
   "rho": 0.1,
   "method": "imputed",
   "seed": 2,
   "cdf_error_x1000": 29.101204321793958
  },
  {
   "rho": 0.1,
   "method": "mixture",
   "seed": 0,
   "cdf_error_x1000": 7.841971071211212
  },
  {
   "rho": 0.1,
   "method": "mixture",
   "seed": 1,
   "cdf_error_x1000": 7.348205852974007
  },
  {
   "rho": 0.1,
   "method": "mixture",
   "seed": 2,
   "cdf_error_x1000": 7.899361719305973
  },
  {
   "rho": 0.1,
   "method": "histogram",
   "seed": 0,
   "cdf_error_x1000": 8.67611227881862
  },
  {
   "rho": 0.1,
   "method": "histogram",
   "seed": 1,
   "cdf_error_x1000": 6.094427105315368
  },
  {
   "rho": 0.1,
   "method": "histogram",
   "seed": 2,
   "cdf_error_x1000": 6.80691829369759
  },
  {
   "rho": 0.2,
   "method": "event",
   "seed": 0,
   "cdf_error_x1000": 3.410201268107465
  },
  {
   "rho": 0.2,
   "method": "event",
   "seed": 1,
   "cdf_error_x1000": 4.0746303838611375
  },
  {
   "rho": 0.2,
   "method": "event",
   "seed": 2,
   "cdf_error_x1000": 5.376983099079084
  },
  {
   "rho": 0.2,
   "method": "complete",
   "seed": 0,
   "cdf_error_x1000": 7.611251291525946
  },
  {
   "rho": 0.2,
   "method": "complete",
   "seed": 1,
   "cdf_error_x1000": 6.131087732559733
  },
  {
   "rho": 0.2,
   "method": "complete",
   "seed": 2,
   "cdf_error_x1000": 5.169868121110346
  },
  {
   "rho": 0.2,
   "method": "imputed",
   "seed": 0,
   "cdf_error_x1000": 29.270416009221087
  },
  {
   "rho": 0.2,
   "method": "imputed",
   "seed": 1,
   "cdf_error_x1000": 19.42302678567787
  },
  {
   "rho": 0.2,
   "method": "imputed",
   "seed": 2,
   "cdf_error_x1000": 28.153264591244195
  },
  {
   "rho": 0.2,
   "method": "mixture",
   "seed": 0,
   "cdf_error_x1000": 4.341291308551712
  },
  {
   "rho": 0.2,
   "method": "mixture",
   "seed": 1,
   "cdf_error_x1000": 8.221248367700312
  },
  {
   "rho": 0.2,
   "method": "mixture",
   "seed": 2,
   "cdf_error_x1000": 7.158421276803172
  },
  {
   "rho": 0.2,
   "method": "histogram",
   "seed": 0,
   "cdf_error_x1000": 4.35681084684646
  },
  {
   "rho": 0.2,
   "method": "histogram",
   "seed": 1,
   "cdf_error_x1000": 5.626767239315729
  },
  {
   "rho": 0.2,
   "method": "histogram",
   "seed": 2,
   "cdf_error_x1000": 6.179786638555889
  },
  {
   "rho": 0.5,
   "method": "event",
   "seed": 0,
   "cdf_error_x1000": 5.060333805149419
  },
  {
   "rho": 0.5,
   "method": "event",
   "seed": 1,
   "cdf_error_x1000": 6.651014971908945
  },
  {
   "rho": 0.5,
   "method": "event",
   "seed": 2,
   "cdf_error_x1000": 3.0968277466341707
  },
  {
   "rho": 0.5,
   "method": "complete",
   "seed": 0,
   "cdf_error_x1000": 4.668736223796741
  },
  {
   "rho": 0.5,
   "method": "complete",
   "seed": 1,
   "cdf_error_x1000": 5.387473921182648
  },
  {
   "rho": 0.5,
   "method": "complete",
   "seed": 2,
   "cdf_error_x1000": 5.490508187178084
  },
  {
   "rho": 0.5,
   "method": "imputed",
   "seed": 0,
   "cdf_error_x1000": 14.214204338542544
  },
  {
   "rho": 0.5,
   "method": "imputed",
   "seed": 1,
   "cdf_error_x1000": 11.57159131235202
  },
  {
   "rho": 0.5,
   "method": "imputed",
   "seed": 2,
   "cdf_error_x1000": 11.023521199754072
  },
  {
   "rho": 0.5,
   "method": "mixture",
   "seed": 0,
   "cdf_error_x1000": 4.140649302271639
  },
  {
   "rho": 0.5,
   "method": "mixture",
   "seed": 1,
   "cdf_error_x1000": 9.038403392625415
  },
  {
   "rho": 0.5,
   "method": "mixture",
   "seed": 2,
   "cdf_error_x1000": 4.932398812570749
  },
  {
   "rho": 0.5,
   "method": "histogram",
   "seed": 0,
   "cdf_error_x1000": 4.718340133238229
  },
  {
   "rho": 0.5,
   "method": "histogram",
   "seed": 1,
   "cdf_error_x1000": 4.997886186629961
  },
  {
   "rho": 0.5,
   "method": "histogram",
   "seed": 2,
   "cdf_error_x1000": 6.2210010067023775
  },
  {
   "rho": 1.0,
   "method": "event",
   "seed": 0,
   "cdf_error_x1000": 3.2849377299689877
  },
  {
   "rho": 1.0,
   "method": "event",
   "seed": 1,
   "cdf_error_x1000": 4.273314215602288
  },
  {
   "rho": 1.0,
   "method": "event",
   "seed": 2,
   "cdf_error_x1000": 3.898770735223345
  }
 ]
}


==> manuscript_figures/paired_seed_effects_data.json <==
{
  "sources": [
    {
      "path": "reports/r20_core_5seed/per_run.csv",
      "sha256": "d0877ba628dd67a53fa6189606bba6e14aeebd4e72a4ceed20c5e867f3b4d438"
    },
    {
      "path": "reports/r20_core_5seed/paired_seed_effects.csv",
      "sha256": "1f3c5f5242037c7d579ec03c6ae9c4468d3764824a3b6a780f251b32606595c4"
    },
    {
      "path": "reports/kbss_latency_v3/per_run.csv",
      "sha256": "dadf88b1bdc4520dfe6d1d50e15215ec29421810868774fb8bda4ea24bf5c737"
    },
    {
      "path": "reports/kbss_latency_v3/paired_seed_effects.csv",
      "sha256": "db680d883e517fb018856cce733364c45269e4da677060e654b93c23afe44827"
    },
    {
      "path": "reports/lowrho_extension_v1/per_run.csv",
      "sha256": "b321a6aba604e78be3e61c9bca35b68790f7aecb1f98e153de480a33e4f79f99"
    }
  ],
  "definition": "event minus control, within the same fitted seed",
  "all_differences_verified_against_per_run": true,
  "confidence_intervals": false,
  "scale_factor": 1000,
  "controlled_r10_seeds": [
    0,
    1,
    2
  ],
  "controlled_seeds": [
    0,
    1,
    2,
    3,
    4
  ],
  "kbss_seeds": [
    0,
    1,
    2
  ],
  "observations": [
    {
      "panel": "controlled",
      "comparison": "event_minus_complete",
      "seed": 0,
      "metric": "ise",
      "difference": -0.004201050023418481,
      "display_value": -4.201050023418481
    },
    {
      "panel": "controlled",
      "comparison": "event_minus_complete",
      "seed": 1,
      "metric": "ise",
      "difference": -0.0020564573486985954,
      "display_value": -2.0564573486985953
    },
    {
      "panel": "controlled",
      "comparison": "event_minus_complete",
      "seed": 2,
      "metric": "ise",
      "difference": 0.00020711497796873767,
      "display_value": 0.20711497796873768
    },
    {
      "panel": "controlled",
      "comparison": "event_minus_complete",
      "seed": 3,
      "metric": "ise",
      "difference": -0.007750235928677902,
      "display_value": -7.750235928677903
    },
    {
      "panel": "controlled",
      "comparison": "event_minus_complete",
      "seed": 4,
      "metric": "ise",
      "difference": -0.0016400686059255733,
      "display_value": -1.6400686059255734
    },
    {
      "panel": "controlled_r10",
      "comparison": "event_minus_complete",
      "seed": 0,
      "metric": "ise",
      "difference": -0.014581108358696127,
      "display_value": -14.581108358696127
    },
    {
      "panel": "controlled_r10",
      "comparison": "event_minus_complete",
      "seed": 1,
      "metric": "ise",
      "difference": -0.007342262349936934,
      "display_value": -7.342262349936934
    },
    {
      "panel": "controlled_r10",
      "comparison": "event_minus_complete",
      "seed": 2,
      "metric": "ise",
      "difference": -0.0048668474999571994,
      "display_value": -4.866847499957199
    },
    {
      "panel": "controlled_r10",
      "comparison": "event_minus_histogram_256",
      "seed": 0,
      "metric": "ise",
      "difference": -0.0014039507158989332,
      "display_value": -1.4039507158989333
    },
    {
      "panel": "controlled_r10",
      "comparison": "event_minus_histogram_256",
      "seed": 1,
      "metric": "ise",
      "difference": -0.0003579271292467037,
      "display_value": -0.35792712924670367
    },
    {
      "panel": "controlled_r10",
      "comparison": "event_minus_histogram_256",
      "seed": 2,
      "metric": "ise",
      "difference": 0.0011646663384630345,
      "display_value": 1.1646663384630345
    },
    {
      "panel": "controlled_r10",
      "comparison": "event_minus_imputed",
      "seed": 0,
      "metric": "ise",
      "difference": -0.0243832853855141,
      "display_value": -24.3832853855141
    },
    {
      "panel": "controlled_r10",
      "comparison": "event_minus_imputed",
      "seed": 1,
      "metric": "ise",
      "difference": -0.02097547617488217,
      "display_value": -20.97547617488217
    },
    {
      "panel": "controlled_r10",
      "comparison": "event_minus_imputed",
      "seed": 2,
      "metric": "ise",
      "difference": -0.021129619689633332,
      "display_value": -21.129619689633333
    },
    {
      "panel": "controlled_r10",
      "comparison": "event_minus_mixture",
      "seed": 0,
      "metric": "ise",
      "difference": -0.0005698095082915262,
      "display_value": -0.5698095082915262
    },
    {
      "panel": "controlled_r10",
      "comparison": "event_minus_mixture",
      "seed": 1,
      "metric": "ise",
      "difference": -0.0016117058769053432,
      "display_value": -1.6117058769053432
    },
    {
      "panel": "controlled_r10",
      "comparison": "event_minus_mixture",
      "seed": 2,
      "metric": "ise",
      "difference": 7.22229128546515e-05,
      "display_value": 0.0722229128546515
    },
    {
      "panel": "log",
      "comparison": "event_minus_complete",
      "seed": 0,
      "metric": "crps_log10_ms",
      "difference": -0.013333527013908303,
      "display_value": -13.333527013908302
    },
    {
      "panel": "log",
      "comparison": "event_minus_complete",
      "seed": 1,
      "metric": "crps_log10_ms",
      "difference": -0.008945698286818196,
      "display_value": -8.945698286818196
    },
    {
      "panel": "log",
      "comparison": "event_minus_complete",
      "seed": 2,
      "metric": "crps_log10_ms",
      "difference": -0.00853286363651068,
      "display_value": -8.53286363651068
    },
    {
      "panel": "log",
      "comparison": "event_minus_histogram_256",
      "seed": 0,
      "metric": "crps_log10_ms",
      "difference": -0.0014909057575291512,
      "display_value": -1.490905757529151
    },
    {
      "panel": "log",
      "comparison": "event_minus_histogram_256",
      "seed": 1,
      "metric": "crps_log10_ms",
      "difference": -0.0009141996089589849,
      "display_value": -0.9141996089589849
    },
    {
      "panel": "log",
      "comparison": "event_minus_histogram_256",
      "seed": 2,
      "metric": "crps_log10_ms",
      "difference": -0.0028139832188629615,
      "display_value": -2.8139832188629614
    },
    {
      "panel": "log",
      "comparison": "event_minus_imputed",
      "seed": 0,
      "metric": "crps_log10_ms",
      "difference": -0.036249870891389466,
      "display_value": -36.24987089138946
    },
    {
      "panel": "log",
      "comparison": "event_minus_imputed",
      "seed": 1,
      "metric": "crps_log10_ms",
      "difference": -0.032358902511818236,
      "display_value": -32.358902511818236
    },
    {
      "panel": "log",
      "comparison": "event_minus_imputed",
      "seed": 2,
      "metric": "crps_log10_ms",
      "difference": -0.029630722253425654,
      "display_value": -29.630722253425652
    },
    {
      "panel": "log",
      "comparison": "event_minus_mixture",
      "seed": 0,
      "metric": "crps_log10_ms",
      "difference": -0.007093533913052424,
      "display_value": -7.093533913052425
    },
    {
      "panel": "log",
      "comparison": "event_minus_mixture",
      "seed": 1,
      "metric": "crps_log10_ms",
      "difference": -0.013605012513153977,
      "display_value": -13.605012513153977
    },
    {
      "panel": "log",
      "comparison": "event_minus_mixture",
      "seed": 2,
      "metric": "crps_log10_ms",
      "difference": -0.007984753257092442,
      "display_value": -7.984753257092442
    },
    {
      "panel": "physical",
      "comparison": "event_minus_complete",
      "seed": 0,
      "metric": "crps_ms",
      "difference": -0.0010887304486864643,
      "display_value": -1.0887304486864642
    },
    {
      "panel": "physical",
      "comparison": "event_minus_complete",
      "seed": 1,
      "metric": "crps_ms",
      "difference": -0.00039146275132358015,
      "display_value": -0.39146275132358016
    },
    {
      "panel": "physical",
      "comparison": "event_minus_complete",
      "seed": 2,
      "metric": "crps_ms",
      "difference": -0.00034172059581180983,
      "display_value": -0.3417205958118098
    },
    {
      "panel": "physical",
      "comparison": "event_minus_histogram_256",
      "seed": 0,
      "metric": "crps_ms",
      "difference": -0.00033032343691687116,
      "display_value": -0.33032343691687116
    },
    {
      "panel": "physical",
      "comparison": "event_minus_histogram_256",
      "seed": 1,
      "metric": "crps_ms",
      "difference": -0.0016225625923731498,
      "display_value": -1.6225625923731497
    },
    {
      "panel": "physical",
      "comparison": "event_minus_histogram_256",
      "seed": 2,
      "metric": "crps_ms",
      "difference": -0.00022948457819522636,
      "display_value": -0.22948457819522636
    },
    {
      "panel": "physical",
      "comparison": "event_minus_imputed",
      "seed": 0,
      "metric": "crps_ms",
      "difference": -0.0023994966692787757,
      "display_value": -2.3994966692787756
    },
    {
      "panel": "physical",
      "comparison": "event_minus_imputed",
      "seed": 1,
      "metric": "crps_ms",
      "difference": -0.0019314470643283232,
      "display_value": -1.9314470643283232
    },
    {
      "panel": "physical",
      "comparison": "event_minus_imputed",
      "seed": 2,
      "metric": "crps_ms",
      "difference": -0.0015683352745816583,
      "display_value": -1.5683352745816583
    },
    {
      "panel": "physical",
      "comparison": "event_minus_mixture",
      "seed": 0,
      "metric": "crps_ms",
      "difference": -0.0026750590427315635,
      "display_value": -2.6750590427315637
    },
    {
      "panel": "physical",
      "comparison": "event_minus_mixture",
      "seed": 1,
      "metric": "crps_ms",
      "difference": -0.0036070324973896065,
      "display_value": -3.6070324973896066
    },
    {
      "panel": "physical",
      "comparison": "event_minus_mixture",
      "seed": 2,
      "metric": "crps_ms",
      "difference": -0.003052296530759663,
      "display_value": -3.052296530759663
    }
  ],
  "axes": [
    {
      "title": "(a) Controlled, $\\rho=0.1$",
      "x_label": "$\\Delta$ ISE ($\\times10^{-3}$)",
      "x_limits": [
        -26.5,
        2.4
      ],
      "y_limits": [
        3.6,
        -0.6
      ]
    },
    {
      "title": "(b) Controlled, $\\rho=0.2$",
      "x_label": "$\\Delta$ ISE ($\\times10^{-3}$)",
      "x_limits": [
        -8.5,
        0.9
      ],
      "y_limits": [
        4.6,
        -0.6
      ]
    },
    {
      "title": "(c) KBSS: physical scale",
      "x_label": "$\\Delta$ CRPS ($\\times10^{-3}$ ms)",
      "x_limits": [
        -4.05,
        0.35
      ],
      "y_limits": [
        3.6,
        -0.6
      ]
    },
    {
      "title": "(d) KBSS: $\\log_{10}$(ms)",
      "x_label": "$\\Delta$ CRPS ($\\times10^{-3}$)",
      "x_limits": [
        -40.0,
        3.5
      ],
      "y_limits": [
        3.6,
        -0.6
      ]
    }
  ]
}


==> manuscript_figures/precision_plot_data.json <==
{
  "source": "reports/precision_v1/results_table.md",
  "source_sha256": "557856d1e22b1097584483408ef2edb9373142adf1b85f5e23dea8638188d5a2",
  "source_kind": "Published aggregate table; raw benchmark replicates are not included",
  "source_rows": [
    {
      "method": "digit_ce",
      "depth": 2,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.826942,
      "peak_allocated_gib": 7.23468,
      "paired_ratio_to_ce": 1.0,
      "status": "ok",
      "source_line": 3,
      "source_values": {
        "Method": "digit_ce",
        "d": "2",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.826942",
        "Peak allocated (GiB)": "7.23468",
        "vs digit CE": "1",
        "Status": "ok"
      }
    },
    {
      "method": "digit_ce",
      "depth": 2,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 1.45001,
      "peak_allocated_gib": 19.0336,
      "paired_ratio_to_ce": 1.0,
      "status": "ok",
      "source_line": 4,
      "source_values": {
        "Method": "digit_ce",
        "d": "2",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "1.45001",
        "Peak allocated (GiB)": "19.0336",
        "vs digit CE": "1",
        "Status": "ok"
      }
    },
    {
      "method": "digit_ce",
      "depth": 4,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.816379,
      "peak_allocated_gib": 7.24531,
      "paired_ratio_to_ce": 1.0,
      "status": "ok",
      "source_line": 5,
      "source_values": {
        "Method": "digit_ce",
        "d": "4",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.816379",
        "Peak allocated (GiB)": "7.24531",
        "vs digit CE": "1",
        "Status": "ok"
      }
    },
    {
      "method": "digit_ce",
      "depth": 4,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 1.45634,
      "peak_allocated_gib": 19.0644,
      "paired_ratio_to_ce": 1.0,
      "status": "ok",
      "source_line": 6,
      "source_values": {
        "Method": "digit_ce",
        "d": "4",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "1.45634",
        "Peak allocated (GiB)": "19.0644",
        "vs digit CE": "1",
        "Status": "ok"
      }
    },
    {
      "method": "digit_ce",
      "depth": 6,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.795354,
      "peak_allocated_gib": 7.25723,
      "paired_ratio_to_ce": 1.0,
      "status": "ok",
      "source_line": 7,
      "source_values": {
        "Method": "digit_ce",
        "d": "6",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.795354",
        "Peak allocated (GiB)": "7.25723",
        "vs digit CE": "1",
        "Status": "ok"
      }
    },
    {
      "method": "digit_ce",
      "depth": 6,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 1.45337,
      "peak_allocated_gib": 19.0953,
      "paired_ratio_to_ce": 1.0,
      "status": "ok",
      "source_line": 8,
      "source_values": {
        "Method": "digit_ce",
        "d": "6",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "1.45337",
        "Peak allocated (GiB)": "19.0953",
        "vs digit CE": "1",
        "Status": "ok"
      }
    },
    {
      "method": "event",
      "depth": 2,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.888158,
      "peak_allocated_gib": 11.2242,
      "paired_ratio_to_ce": 1.07519,
      "status": "ok",
      "source_line": 9,
      "source_values": {
        "Method": "event",
        "d": "2",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.888158",
        "Peak allocated (GiB)": "11.2242",
        "vs digit CE": "1.07519",
        "Status": "ok"
      }
    },
    {
      "method": "event",
      "depth": 2,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 2.11465,
      "peak_allocated_gib": 27.4576,
      "paired_ratio_to_ce": 1.45837,
      "status": "ok",
      "source_line": 10,
      "source_values": {
        "Method": "event",
        "d": "2",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "2.11465",
        "Peak allocated (GiB)": "27.4576",
        "vs digit CE": "1.45837",
        "Status": "ok"
      }
    },
    {
      "method": "event",
      "depth": 4,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.873143,
      "peak_allocated_gib": 11.2448,
      "paired_ratio_to_ce": 1.07145,
      "status": "ok",
      "source_line": 11,
      "source_values": {
        "Method": "event",
        "d": "4",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.873143",
        "Peak allocated (GiB)": "11.2448",
        "vs digit CE": "1.07145",
        "Status": "ok"
      }
    },
    {
      "method": "event",
      "depth": 4,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 2.14387,
      "peak_allocated_gib": 27.0711,
      "paired_ratio_to_ce": 1.47209,
      "status": "ok",
      "source_line": 12,
      "source_values": {
        "Method": "event",
        "d": "4",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "2.14387",
        "Peak allocated (GiB)": "27.0711",
        "vs digit CE": "1.47209",
        "Status": "ok"
      }
    },
    {
      "method": "event",
      "depth": 6,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.872044,
      "peak_allocated_gib": 11.3431,
      "paired_ratio_to_ce": 1.0976,
      "status": "ok",
      "source_line": 13,
      "source_values": {
        "Method": "event",
        "d": "6",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.872044",
        "Peak allocated (GiB)": "11.3431",
        "vs digit CE": "1.0976",
        "Status": "ok"
      }
    },
    {
      "method": "event",
      "depth": 6,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 2.10227,
      "peak_allocated_gib": 27.008,
      "paired_ratio_to_ce": 1.44648,
      "status": "ok",
      "source_line": 14,
      "source_values": {
        "Method": "event",
        "d": "6",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "2.10227",
        "Peak allocated (GiB)": "27.008",
        "vs digit CE": "1.44648",
        "Status": "ok"
      }
    },
    {
      "method": "histogram",
      "depth": 2,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.833546,
      "peak_allocated_gib": 7.23418,
      "paired_ratio_to_ce": 1.00934,
      "status": "ok",
      "source_line": 15,
      "source_values": {
        "Method": "histogram",
        "d": "2",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.833546",
        "Peak allocated (GiB)": "7.23418",
        "vs digit CE": "1.00934",
        "Status": "ok"
      }
    },
    {
      "method": "histogram",
      "depth": 2,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 1.43336,
      "peak_allocated_gib": 19.0234,
      "paired_ratio_to_ce": 0.988525,
      "status": "ok",
      "source_line": 16,
      "source_values": {
        "Method": "histogram",
        "d": "2",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "1.43336",
        "Peak allocated (GiB)": "19.0234",
        "vs digit CE": "0.988525",
        "Status": "ok"
      }
    },
    {
      "method": "histogram",
      "depth": 4,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.81746,
      "peak_allocated_gib": 7.23425,
      "paired_ratio_to_ce": 1.00236,
      "status": "ok",
      "source_line": 17,
      "source_values": {
        "Method": "histogram",
        "d": "4",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.81746",
        "Peak allocated (GiB)": "7.23425",
        "vs digit CE": "1.00236",
        "Status": "ok"
      }
    },
    {
      "method": "histogram",
      "depth": 4,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 1.43649,
      "peak_allocated_gib": 19.0235,
      "paired_ratio_to_ce": 0.986407,
      "status": "ok",
      "source_line": 18,
      "source_values": {
        "Method": "histogram",
        "d": "4",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "1.43649",
        "Peak allocated (GiB)": "19.0235",
        "vs digit CE": "0.986407",
        "Status": "ok"
      }
    },
    {
      "method": "histogram",
      "depth": 6,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.81175,
      "peak_allocated_gib": 7.24101,
      "paired_ratio_to_ce": 1.02121,
      "status": "ok",
      "source_line": 19,
      "source_values": {
        "Method": "histogram",
        "d": "6",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.81175",
        "Peak allocated (GiB)": "7.24101",
        "vs digit CE": "1.02121",
        "Status": "ok"
      }
    },
    {
      "method": "histogram",
      "depth": 6,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 1.44438,
      "peak_allocated_gib": 19.0312,
      "paired_ratio_to_ce": 0.993823,
      "status": "ok",
      "source_line": 20,
      "source_values": {
        "Method": "histogram",
        "d": "6",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "1.44438",
        "Peak allocated (GiB)": "19.0312",
        "vs digit CE": "0.993823",
        "Status": "ok"
      }
    },
    {
      "method": "histogram_grid",
      "depth": 2,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.802479,
      "peak_allocated_gib": 7.22962,
      "paired_ratio_to_ce": 0.972711,
      "status": "ok",
      "source_line": 21,
      "source_values": {
        "Method": "histogram_grid",
        "d": "2",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.802479",
        "Peak allocated (GiB)": "7.22962",
        "vs digit CE": "0.972711",
        "Status": "ok"
      }
    },
    {
      "method": "histogram_grid",
      "depth": 2,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 1.43171,
      "peak_allocated_gib": 19.0189,
      "paired_ratio_to_ce": 0.987386,
      "status": "ok",
      "source_line": 22,
      "source_values": {
        "Method": "histogram_grid",
        "d": "2",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "1.43171",
        "Peak allocated (GiB)": "19.0189",
        "vs digit CE": "0.987386",
        "Status": "ok"
      }
    },
    {
      "method": "histogram_grid",
      "depth": 4,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.811784,
      "peak_allocated_gib": 7.47195,
      "paired_ratio_to_ce": 0.996126,
      "status": "ok",
      "source_line": 23,
      "source_values": {
        "Method": "histogram_grid",
        "d": "4",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.811784",
        "Peak allocated (GiB)": "7.47195",
        "vs digit CE": "0.996126",
        "Status": "ok"
      }
    },
    {
      "method": "histogram_grid",
      "depth": 4,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 1.43578,
      "peak_allocated_gib": 19.2457,
      "paired_ratio_to_ce": 0.985923,
      "status": "ok",
      "source_line": 24,
      "source_values": {
        "Method": "histogram_grid",
        "d": "4",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "1.43578",
        "Peak allocated (GiB)": "19.2457",
        "vs digit CE": "0.985923",
        "Status": "ok"
      }
    },
    {
      "method": "histogram_grid",
      "depth": 6,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.840514,
      "peak_allocated_gib": 35.8488,
      "paired_ratio_to_ce": 1.05681,
      "status": "ok",
      "source_line": 25,
      "source_values": {
        "Method": "histogram_grid",
        "d": "6",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.840514",
        "Peak allocated (GiB)": "35.8488",
        "vs digit CE": "1.05681",
        "Status": "ok"
      }
    },
    {
      "method": "histogram_grid",
      "depth": 6,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 1.56277,
      "peak_allocated_gib": 47.5129,
      "paired_ratio_to_ce": 1.07528,
      "status": "ok",
      "source_line": 26,
      "source_values": {
        "Method": "histogram_grid",
        "d": "6",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "1.56277",
        "Peak allocated (GiB)": "47.5129",
        "vs digit CE": "1.07528",
        "Status": "ok"
      }
    },
    {
      "method": "mixture",
      "depth": 2,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.806047,
      "peak_allocated_gib": 7.22768,
      "paired_ratio_to_ce": 0.976321,
      "status": "ok",
      "source_line": 27,
      "source_values": {
        "Method": "mixture",
        "d": "2",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.806047",
        "Peak allocated (GiB)": "7.22768",
        "vs digit CE": "0.976321",
        "Status": "ok"
      }
    },
    {
      "method": "mixture",
      "depth": 2,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 1.4466,
      "peak_allocated_gib": 19.0169,
      "paired_ratio_to_ce": 0.997658,
      "status": "ok",
      "source_line": 28,
      "source_values": {
        "Method": "mixture",
        "d": "2",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "1.4466",
        "Peak allocated (GiB)": "19.0169",
        "vs digit CE": "0.997658",
        "Status": "ok"
      }
    },
    {
      "method": "mixture",
      "depth": 4,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.829752,
      "peak_allocated_gib": 7.22776,
      "paired_ratio_to_ce": 1.01732,
      "status": "ok",
      "source_line": 29,
      "source_values": {
        "Method": "mixture",
        "d": "4",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.829752",
        "Peak allocated (GiB)": "7.22776",
        "vs digit CE": "1.01732",
        "Status": "ok"
      }
    },
    {
      "method": "mixture",
      "depth": 4,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 1.44272,
      "peak_allocated_gib": 19.017,
      "paired_ratio_to_ce": 0.990673,
      "status": "ok",
      "source_line": 30,
      "source_values": {
        "Method": "mixture",
        "d": "4",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "1.44272",
        "Peak allocated (GiB)": "19.017",
        "vs digit CE": "0.990673",
        "Status": "ok"
      }
    },
    {
      "method": "mixture",
      "depth": 6,
      "prompt_tokens": 256,
      "repeats": "3/3",
      "update_seconds": 0.81354,
      "peak_allocated_gib": 7.23452,
      "paired_ratio_to_ce": 1.02337,
      "status": "ok",
      "source_line": 31,
      "source_values": {
        "Method": "mixture",
        "d": "6",
        "Prompt tokens": "256",
        "Repeats": "3/3",
        "Update (s)": "0.81354",
        "Peak allocated (GiB)": "7.23452",
        "vs digit CE": "1.02337",
        "Status": "ok"
      }
    },
    {
      "method": "mixture",
      "depth": 6,
      "prompt_tokens": 1024,
      "repeats": "3/3",
      "update_seconds": 1.44885,
      "peak_allocated_gib": 19.0248,
      "paired_ratio_to_ce": 0.9969,
      "status": "ok",
      "source_line": 32,
      "source_values": {
        "Method": "mixture",
        "d": "6",
        "Prompt tokens": "1024",
        "Repeats": "3/3",
        "Update (s)": "1.44885",
        "Peak allocated (GiB)": "19.0248",
        "vs digit CE": "0.9969",
        "Status": "ok"
      }
    }
  ],
  "configuration_count": 30,
  "cartesian_grid_verified": true,
  "depths": [
    2,
    4,
    6
  ],
  "prompt_tokens": [
    256,
    1024
  ],
  "label_map": {
    "event": "Event likelihood",
    "digit_ce": "Imputed-label CE",
    "histogram": "Histogram (256)",
    "mixture": "Mixture (5)",
    "histogram_grid": "Dense per-value output"
  },
  "method_styles": {
    "event": {
      "color": "#1f77b4",
      "marker": "o"
    },
    "digit_ce": {
      "color": "#ff7f0e",
      "marker": "s"
    },
    "histogram": {
      "color": "#2ca02c",
      "marker": "^"
    },
    "mixture": {
      "color": "#d62728",
      "marker": "v"
    },
    "histogram_grid": {
      "color": "#9467bd",
      "marker": "D"
    }
  },
  "aggregation": {
    "update_seconds": "Reported mean of per-replicate median full-update times over three benchmark replicates",
    "peak_allocated_gib": "Reported maximum peak allocated memory across three benchmark replicates",
    "paired_ratio_to_ce": "Reported mean of ratios paired within timing replicate, depth, prompt length, and physical GPU; not recomputed from aggregate times",
    "replicate_uncertainty": "Unavailable in supplied table; no uncertainty bars are drawn",
    "new_aggregation": false
  },
  "numeric_precision": "The exact numeric strings supplied in the markdown are retained in source_values; plotted values use these aggregates directly",
  "figures": [
    {
      "filename_stem": "precision_memory_256",
      "metric": "peak_allocated_gib",
      "prompt_tokens": 256,
      "x_limits": [
        1.7,
        6.3
      ],
      "y_limits": [
        0.0,
        53.0
      ],
      "series": [
        {
          "method": "event",
          "label": "Event likelihood",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            11.2242,
            11.2448,
            11.3431
          ]
        },
        {
          "method": "digit_ce",
          "label": "Imputed-label CE",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            7.23468,
            7.24531,
            7.25723
          ]
        },
        {
          "method": "histogram",
          "label": "Histogram (256)",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            7.23418,
            7.23425,
            7.24101
          ]
        },
        {
          "method": "mixture",
          "label": "Mixture (5)",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            7.22768,
            7.22776,
            7.23452
          ]
        },
        {
          "method": "histogram_grid",
          "label": "Dense per-value output",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            7.22962,
            7.47195,
            35.8488
          ]
        }
      ],
      "uncertainty_bars": false,
      "plotted_coordinates_verified": true
    },
    {
      "filename_stem": "precision_memory_1024",
      "metric": "peak_allocated_gib",
      "prompt_tokens": 1024,
      "x_limits": [
        1.7,
        6.3
      ],
      "y_limits": [
        0.0,
        53.0
      ],
      "series": [
        {
          "method": "event",
          "label": "Event likelihood",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            27.4576,
            27.0711,
            27.008
          ]
        },
        {
          "method": "digit_ce",
          "label": "Imputed-label CE",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            19.0336,
            19.0644,
            19.0953
          ]
        },
        {
          "method": "histogram",
          "label": "Histogram (256)",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            19.0234,
            19.0235,
            19.0312
          ]
        },
        {
          "method": "mixture",
          "label": "Mixture (5)",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            19.0169,
            19.017,
            19.0248
          ]
        },
        {
          "method": "histogram_grid",
          "label": "Dense per-value output",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            19.0189,
            19.2457,
            47.5129
          ]
        }
      ],
      "uncertainty_bars": false,
      "plotted_coordinates_verified": true
    },
    {
      "filename_stem": "precision_time_256",
      "metric": "update_seconds",
      "prompt_tokens": 256,
      "x_limits": [
        1.7,
        6.3
      ],
      "y_limits": [
        0.0,
        2.65
      ],
      "series": [
        {
          "method": "event",
          "label": "Event likelihood",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            0.888158,
            0.873143,
            0.872044
          ]
        },
        {
          "method": "digit_ce",
          "label": "Imputed-label CE",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            0.826942,
            0.816379,
            0.795354
          ]
        },
        {
          "method": "histogram",
          "label": "Histogram (256)",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            0.833546,
            0.81746,
            0.81175
          ]
        },
        {
          "method": "mixture",
          "label": "Mixture (5)",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            0.806047,
            0.829752,
            0.81354
          ]
        },
        {
          "method": "histogram_grid",
          "label": "Dense per-value output",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            0.802479,
            0.811784,
            0.840514
          ]
        }
      ],
      "uncertainty_bars": false,
      "plotted_coordinates_verified": true
    },
    {
      "filename_stem": "precision_time_1024",
      "metric": "update_seconds",
      "prompt_tokens": 1024,
      "x_limits": [
        1.7,
        6.3
      ],
      "y_limits": [
        0.0,
        2.65
      ],
      "series": [
        {
          "method": "event",
          "label": "Event likelihood",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            2.11465,
            2.14387,
            2.10227
          ]
        },
        {
          "method": "digit_ce",
          "label": "Imputed-label CE",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            1.45001,
            1.45634,
            1.45337
          ]
        },
        {
          "method": "histogram",
          "label": "Histogram (256)",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            1.43336,
            1.43649,
            1.44438
          ]
        },
        {
          "method": "mixture",
          "label": "Mixture (5)",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            1.4466,
            1.44272,
            1.44885
          ]
        },
        {
          "method": "histogram_grid",
          "label": "Dense per-value output",
          "x": [
            2,
            4,
            6
          ],
          "y": [
            1.43171,
            1.43578,
            1.56277
          ]
        }
      ],
      "uncertainty_bars": false,
      "plotted_coordinates_verified": true
    }
  ]
}

